Dynamical probing of a topological phase of bosons in one dimension

We study the linear response to time-dependent probes of a symmetry-protected topological phase of bosons in one-dimension, the Haldane insulator (HI). This phase is separated from the ordinary Mott insulator (MI) and density-wave (DW) phases by continuous transitions, whose field theoretical description is here reviewed. Using this technique, we compute the absorption spectrum to two types of periodic perturbations and relate the findings to the nature of the critical excitations at the transition between the different phases. The HI-MI phase transition is topological and the critical excitations possess trivial quantum numbers: they correspond to particles and holes at zero momentum. Our findings are corroborated by a non-local mean-field approach, which allows us to directly relate the predicted spectrum to the known microscopic theory.

==> comments.txt <==

%%%%%%%APPLIED TO 130312.tex%%%%%%%




ANSWER TO THE QUESTIONS:
Q1 - emanuele@physics.harvard.edu
Q2 - OK
Q3 - OK
Q4 - OK
Q5 - Ref.[46] should read "Rath S P, Simeth W, Endres M and Zwerger W 2013 (arXiv:1302.0693 [cond-mat.quant-gas])".



ADDITIONAL COMMENTS:
PX-pY = Page X, paragraph Y


P1p1 : "some (complicated) path" --> "some path"

P1p1 : "counter-example to this paradigm was the" --> "counter-examples were the"

P1p1 : "connected together without" --> "connected without"

P1p1 : "between the bulks of a conventional insulator and a topological insulator." --> "the bulk of topological insulator from the bulk of a conventional insulator."

P1p2 : "evidence of the topological" --> "evidence of topological"

P1p2 : "characteristic for example of topological" --> "characteristic of topological"

P1p3 : "vicinity of a transition" --> "vicinity of transitions"

P1footnote1 : "always" --> "generically"

P1p3 : "excitations must possess" --> "excitations possess" [two times]

P1p3 : "symmetry broken" --> "symmetry-broken"

P2p1 : "critical excitation must possess" --> "critical excitations possess"

P2p1 : "critical excitations always possess" --> "critical excitations possess"

P2p1 : "excitations must carry" --> "excitations carry"

P2p3 : "ground state properties" --> "ground-state properties"

P2p4 : "... state) In this sense" --> "... states). In this sense"

P2p6 : "At $V=0$," --> "At $V=0$ and integer filling,"

P2p6 : "an MI" --> "a MI"

P2p6 : "The three gapped phases are the MI, the HI and the DW phases" --> "The three gapped phases are the Mott Insulator (MI), the Haldane Insulator (HI) and the density wave (DW) phase."
P3footnote2 : "present, then the" --> "present, the"

P3p2 : "could be used" --> "can be used"

P3p5 : "particle--hole gap remains" --> "particle-hole gap remains"

P4p3 : "\rho_0(U-V)" --> "n_0(U-V)"



P4p3 : "should be located" --> "is located"

P4p4 : "to the intermediate" --> "to intermediate"

P4p6 : "from the (HI" --> "from the HI"

P4p7 : "202 020" --> "202020"
P4p7 : "020 202" --> "020202"


P4p8 : "indicated" --> "indicates"

P5p1 : "$1/\omega$ and finally" --> 
"$1/\omega$, and finally"

P5Eq(12) : "dt^2" --> "\delta t^2"

P5p5 : "symmetry-braking" --> "symmetry-breaking"

P6p1 : "3|\Delta_n|" --> "3\Delta_n"

P6p2 : "2|\Delta_n|" --> "2\Delta_n"

P6p4 : "terms, then the" --> "terms, the"

P7p5 : "cannot excite states with an odd number of domain walls" --> "can excite only states with an even number of domain walls".
P8p2 : "modulations, and they do" --> "modulations, and
 do"

P8p3 : "They hold a" --> "They possess a"

Ref.[36] - Please erase the comment in parenthesis.




